The winds of young Solar-type stars in Coma Berenices and Hercules-Lyra

We present wind models of ten young Solar-type stars in the Hercules-Lyra association and the Coma Berenices cluster aged around 0.26 Gyr and 0.58 Gyr respectively. Combined with five previously modelled stars in the Hyades cluster, aged 0.63 Gyr, we obtain a large atlas of fifteen observationally based wind models. We find varied geometries, multi-armed structures in the equatorial plane, and a greater spread in quantities such as the angular momentum loss. In our models we infer variation of a factor of ~6 in wind angular momentum loss $\dot J$ and a factor of ~2 in wind mass loss $\dot M$ based on magnetic field geometry differences when adjusting for the unsigned surface magnetic flux. We observe a large variation factor of ~4 in wind pressure for an Earth-like planet; we attribute this to variations in the 'magnetic inclination' of the magnetic dipole axis with respect to the stellar axis of rotation. Within our models, we observe a tight correlation between unsigned open magnetic flux and angular momentum loss. To account for possible underreporting of the observed magnetic field strength we investigate a second series of wind models where the magnetic field has been scaled by a factor of 5. This gives $\dot M \propto B^{0.4}$ and $\dot J \propto B^{1.0}$ as a result of pure magnetic scaling.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
